On discretely entropy conservative and entropy stable discontinuous Galerkin methods

High order methods based on diagonal-norm summation by parts operators can be shown to satisfy a discrete conservation or dissipation of entropy for nonlinear systems of hyperbolic PDEs. These methods can also be interpreted as nodal discontinuous Galerkin methods with diagonal mass matrices. In this work, we describe how use flux differencing, quadrature-based projections, and SBP-like operators to construct discretely entropy conservative schemes for DG methods under more arbitrary choices of volume and surface quadrature rules. The resulting methods are semi-discretely entropy conservative or entropy stable with respect to the volume quadrature rule used. Numerical experiments confirm the stability and high order accuracy of the proposed methods for the compressible Euler equations in one and two dimensions.

==> figs/errors.txt <==
%% GQ (N+1)

%N = 1, tau = 0.000000 =======================
coordinates{(0.5,0.402314)(0.25,0.167917)(0.125,0.106574)(0.0625,0.058359)(0.03125,0.0298728)};
%N = 2, tau = 0.000000 =======================
coordinates{(0.5,0.993771)(0.25,0.0219437)(0.125,0.00180028)(0.0625,0.000194939)(0.03125,2.4045e-05)};
%N = 3, tau = 0.000000 =======================
coordinates{(0.5,0.0154054)(0.25,0.00167426)(0.125,0.000260859)(0.0625,3.76182e-05)(0.03125,3.86238e-06)};
%N = 4, tau = 0.000000 =======================
coordinates{(0.5,0.0367592)(0.25,0.000202817)(0.125,3.57758e-06)(0.0625,9.58294e-08)(0.03125,2.94985e-09)};
%N = 5, tau = 0.000000 =======================
coordinates{(0.5,0.000390565)(0.25,1.31188e-05)(0.125,3.6544e-07)(0.0625,4.95271e-09)(0.03125,2.42763e-10)};

%N = 1, tau = 0.500000 =======================
coordinates{(0.5,0.547558)(0.25,0.148981)(0.125,0.0384647)(0.0625,0.00974763)(0.03125,0.00244539)};
%N = 2, tau = 0.500000 =======================
coordinates{(0.5,0.165807)(0.25,0.0190013)(0.125,0.00227903)(0.0625,0.00028425)(0.03125,3.54865e-05)};
%N = 3, tau = 0.500000 =======================
coordinates{(0.5,0.0174194)(0.25,0.00182234)(0.125,0.000116147)(0.0625,7.39839e-06)(0.03125,4.6305e-07)};
%N = 4, tau = 0.500000 =======================
coordinates{(0.5,0.00556743)(0.25,0.000144595)(0.125,4.33972e-06)(0.0625,1.37151e-07)(0.03125,4.16335e-09)};
%N = 5, tau = 0.500000 =======================
coordinates{(0.5,0.000547621)(0.25,8.7194e-06)(0.125,1.47105e-07)(0.0625,2.34345e-09)(0.03125,3.65306e-11)};



%% GQ (N)

%N = 1, tau = 0.000000 =======================
coordinates{(0.5,0.401564)(0.25,0.173489)(0.125,0.10832)(0.0625,0.0586304)(0.03125,0.0299087)};
%N = 2, tau = 0.000000 =======================
coordinates{(0.5,0.927252)(0.25,0.0213551)(0.125,0.00177162)(0.0625,0.000194465)(0.03125,2.40206e-05)};
%N = 3, tau = 0.000000 =======================
coordinates{(0.5,0.0192017)(0.25,0.00171007)(0.125,0.000263653)(0.0625,3.76865e-05)(0.03125,3.86405e-06)};
%N = 4, tau = 0.000000 =======================
coordinates{(0.5,0.037746)(0.25,0.000201347)(0.125,3.57018e-06)(0.0625,9.59015e-08)(0.03125,2.94659e-09)};
%N = 5, tau = 0.000000 =======================
coordinates{(0.5,0.000534668)(0.25,1.41894e-05)(0.125,3.5821e-07)(0.0625,4.96646e-09)(0.03125,2.42851e-10)};

%N = 1, tau = 0.500000 =======================
coordinates{(0.5,0.559595)(0.25,0.147056)(0.125,0.0383784)(0.0625,0.00974463)(0.03125,0.0024453)};
%N = 2, tau = 0.500000 =======================
coordinates{(0.5,0.163264)(0.25,0.0191083)(0.125,0.00228047)(0.0625,0.00028431)(0.03125,3.54885e-05)};
%N = 3, tau = 0.500000 =======================
coordinates{(0.5,0.0172459)(0.25,0.00185726)(0.125,0.000116102)(0.0625,7.39641e-06)(0.03125,4.63033e-07)};
%N = 4, tau = 0.500000 =======================
coordinates{(0.5,0.0052558)(0.25,0.000151518)(0.125,4.34667e-06)(0.0625,1.37217e-07)(0.03125,4.16377e-09)};
%N = 5, tau = 0.500000 =======================
coordinates{(0.5,0.0004344)(0.25,1.057e-05)(0.125,1.47747e-07)(0.0625,2.34377e-09)(0.03125,3.65364e-11)};




%% GLL
% N = 1, tau = 0.000000 =======================
coordinates{(0.5,1)(0.25,0.485059)(0.125,0.203599)(0.0625,0.0947163)(0.03125,0.0463705)};
% N = 2, tau = 0.000000 =======================
coordinates{(0.5,0.746606)(0.25,0.156701)(0.125,0.0137392)(0.0625,0.000701926)(0.03125,8.64531e-05)};
% N = 3, tau = 0.000000 =======================
coordinates{(0.5,0.103299)(0.25,0.00829887)(0.125,0.00073573)(0.0625,9.05975e-05)(0.03125,1.13596e-05)};
% N = 4, tau = 0.000000 =======================
coordinates{(0.5,0.0385542)(0.25,0.00133048)(0.125,0.000176663)(0.0625,1.64135e-06)(0.03125,2.66024e-08)};
% N = 5, tau = 0.000000 =======================
coordinates{(0.5,0.00436131)(0.25,0.00039846)(0.125,2.1282e-06)(0.0625,4.49046e-08)(0.03125,9.99912e-10)};

% N = 1, tau = 0.500000 =======================
coordinates{(0.5,1)(0.25,0.4932)(0.125,0.183839)(0.0625,0.0562398)(0.03125,0.0151873)};
% N = 2, tau = 0.500000 =======================
coordinates{(0.5,0.336817)(0.25,0.04941)(0.125,0.00605428)(0.0625,0.000748842)(0.03125,9.25456e-05)};
% N = 3, tau = 0.500000 =======================
coordinates{(0.5,0.0463242)(0.25,0.00408748)(0.125,0.000346831)(0.0625,1.99064e-05)(0.03125,1.22357e-06)};
% N = 4, tau = 0.500000 =======================
coordinates{(0.5,0.0100716)(0.25,0.000625923)(0.125,1.89866e-05)(0.0625,7.03865e-07)(0.03125,2.10265e-08)};
% N = 5, tau = 0.500000 =======================
coordinates{(0.5,0.00356628)(0.25,8.73125e-05)(0.125,2.20528e-06)(0.0625,3.20127e-08)(0.03125,4.63639e-10)};



